Average [O II] nebular emission associated with Mg II absorbers: Dependence on Fe II absorption

We investigate the effect of Fe II equivalent width ($W_{2600}$) and fibre size on the average luminosity of [O II]$\lambda\lambda$3727,3729 nebular emission associated with Mg II absorbers (at $0.55 \le z \le 1.3$) in the composite spectra of quasars obtained with 3 and 2 arcsec fibres in the Sloan Digital Sky Survey. We confirm the presence of strong correlations between [O II] luminosity (L$_{[\rm O~II]}$) and equivalent width ($W_{2796}$) and redshift of Mg II absorbers. However, we show L$_{[\rm O~II]}$ and average luminosity surface density suffers from fibre size effects. More importantly, for a given fibre size the average L$_{[\rm O~II]}$ strongly depends on the equivalent width of Fe II absorption lines and found to be higher for Mg II absorbers with $R \equiv$ $W_{\rm 2600}/W_{\rm 2796}$ $\ge 0.5$. In fact, we show the observed strong correlations of L$_{[\rm O~II]}$ with $W_{2796}$ and $z$ of Mg II absorbers are mainly driven by such systems. Direct [O II] detections also confirm the link between L$_{[\rm O~II]}$ and $R$. Therefore, one has to pay attention to the fibre losses and dependence of redshift evolution of Mg II absorbers on $W_{2600}$ before using them as a luminosity unbiased probe of global star formation rate density. We show that the [O II] nebular emission detected in the stacked spectrum is not dominated by few direct detections (i.e., detections $\ge 3 \sigma$ significant level). On an average the systems with $R$ $\ge 0.5$ and $W_{2796}$ $\ge 2$ \AA\ are more reddened, showing colour excess E($B-V$) $\sim$ 0.02, with respect to the systems with $R$ $< 0.5$ and most likely traces the high H I column density systems.

==> Readme_manuscript.txt <==
ms.tex					# .tex file
ms.bbl					# .bbl file  
mnras.bst				$ style file
mnras.cls				# style file
dr7_vs_dr4.ps				#Figure
ew_vs_r.ps				#Figure	
scatter.ps				#Figure
loii_profile_sdss_boss_all.ps		#Figure
ew_loii.ps				#Figure
ew_vs_loii_comp_menard.ps		#Figure
delvsigma_loii_sdss.ps			#Figure
delvsigma_loii_boss.ps			#Figure
sigoii.ps				#Figure
dr7_ew_cuml_new.ps			#Figure
ew_loii_Rbased.ps			#Figure
ew_sigloii_Rbased.ps			#Figure
frac_gt3sig_vs_ew_new.ps		#Figure
z_loii_Rbased_profile_EW1_2.ps		#Figure
z_loii_Rbased_profile_EW2_6.ps		#Figure
z_sigloii_Rbased_profile_EW1_2.ps	#Figure
z_sigloii_Rbased_profile_EW2_6.ps	#Figure
reddening_new.ps			#Figure
references.bib  			# .bib file

